MeanFlowNFT: Bringing Forward-Process RL to Average-Velocity Generators

MeanFlow generators achieve fast few-step sampling by predicting average velocities over time intervals, making them attractive for efficient generation. Reinforcement learning (RL) has become a powerful way to align diffusion and flow models with human preferences and task-specific objectives. In particular, DiffusionNFT offers an efficient forward-process RL framework that does not require reverse-process trajectories or likelihood estimation. However, applying such RL methods to MeanFlow remains underexplored. DiffusionNFT optimizes instantaneous velocities, whereas MeanFlow samples with average velocities. To bridge this gap, we introduce MeanFlowNFT. Inspired by the MeanFlow identity, which bridges average and instantaneous velocities, we construct an induced instantaneous-velocity predictor. We apply the DiffusionNFT objective to this predictor, making reward optimization well-defined for MeanFlow. Sampling remains based on the average velocity, preserving MeanFlow's fast few-step generation. We further prove that MeanFlowNFT inherits DiffusionNFT's strict policy-improvement guarantee. Experiments on image and video generation show that MeanFlowNFT consistently improves baselines. Moreover, it outperforms prior state-of-the-art RL-tuned few-step generators on most metrics ($6$ of $8$ on SD3.5-M), and can even surpass multi-step RL-tuned diffusion while using only a few sampling steps. For instance, on Wan 2.1, $4$-step MeanFlowNFT reaches a VBench score of $84.33$, surpassing $50$-step LongCat-Video RL ($82.57$).

==> figures/qualitative/sd35/prompts.txt <==
001	A pyramid made of falafel with a partial solar eclipse in the background.
002	Lego Arnold Schwarzenegger.
008	New York Skyline with 'Hello World' written with fireworks on the sky.
010	A car playing soccer, digital art.
013	a frosted donut with a bite out of it
014	A man and woman sit on a park bench.


==> figures/qualitative/wan/prompts.txt <==
001	A sleek car keeps driving down a neon-lit cyberpunk street, its glowing red taillights trailing as the city lights streak past.
004	A little girl in a bright red coat and beanie walks through a snowy pine forest, in a vivid Disney-Pixar 3D animation style.
008	A thick steak with a rich, seared Maillard crust sizzles on a flaming grill, sparks and fire rising from the grates.
009	A Mongol warrior in bright red-and-gold armor gallops on horseback, drawing a bow and firing an arrow across the open plain.
010	A little green alien sits inside a cozy pizzeria, happily eating a big slice of pizza.
002	An armored superhero in a metallic suit plunges headfirst from the night sky, shot cinematically against glowing dusk clouds.

